An Air-Gap Element for the Isogeometric Space-Time-Simulation of Electric Machines

Space-time methods promise more efficient time-domain simulations, in particular of electrical machines. However, most approaches require the motion to be known in advance so that it can be included in the space-time mesh. To overcome this problem, this paper proposes to use the well-known air-gap element for the rotor-stator coupling of an isogeometric machine model. First, we derive the solution in the air-gap region and then employ it to couple the rotor and stator. This coupling is angle dependent and we show how to efficiently update the coupling matrices to a different angle, avoiding expensive quadrature. Finally, the resulting time-dependent problem is solved in a space-time setting. The spatial discretization using isogeometric analysis is particularly suitable for coupling via the air-gap element, as NURBS can exactly represent the geometry of the air-gap. Furthermore, the model including the air-gap element can be seamlessly transferred to the space-time setting. However, the air-gap element is well known in the literature. The originality of this work is the application to isogeometric analysis and space-time.

==> img/condition_numbers.txt <==
0,NaN,222.502996367663
1,NaN,222.508989308762
2,NaN,111.270228713701
3,NaN,74.1976411930138
4,NaN,55.6666041737909
5,NaN,44.5521954562027
6,NaN,37.1461095694513
7,NaN,31.8590743940794
8,NaN,27.8964553175628
9,NaN,24.8167899528464
10,NaN,22.3552020257514
11,NaN,20.3431349601412
12,NaN,18.6682186704767
13,NaN,17.2526593731527
14,NaN,16.040890907213
15,NaN,14.9921655267222
16,NaN,14.0759231459305
17,NaN,13.2687949684223
18,NaN,12.5526059064651
19,NaN,11.9130078152068
20,NaN,11.3385227565153
21,NaN,10.8198596158972
22,NaN,10.3494170965059
23,NaN,9.92091636676413
24,NaN,9.52912554595161
25,NaN,9.16965031311646
26,NaN,8.83877283686553
27,NaN,8.53332649838788
28,NaN,8.25059745939228
29,NaN,7.98824659514239
30,NaN,7.7442470407237
31,NaN,7.51683382496474
32,NaN,7.30446294782991
33,NaN,7.10577789811518
34,NaN,6.91958207961244
35,NaN,6.74481596404194
36,NaN,6.58053805165327
37,NaN,6.42590891911957
38,NaN,6.2801777860087
39,NaN,6.1426711477751
40,NaN,6.01278311362825
41,NaN,5.88996715819885
42,NaN,5.77372905136837
43,NaN,5.66362077446717
44,NaN,5.55923526591919
45,NaN,5.46020186730903
46,NaN,5.36618236328729
47,NaN,5.27686752687282
48,NaN,5.1919740964516
49,NaN,5.11124212280558
50,NaN,5.0344326343723
51,NaN,4.96132557706247
52,NaN,4.89171799168221
53,NaN,4.82542239758565
54,NaN,4.76226535583209
55,NaN,4.70208618901038
56,NaN,4.64473583815621
57,NaN,4.59007583993613
58,NaN,4.53797740959326
59,NaN,4.48832061711767
60,NaN,4.44099364577575
61,NaN,4.3958921235591
62,NaN,4.35291851933134
63,NaN,4.31198159649594
64,NaN,4.27299591790528
65,NaN,4.23588139650453
66,NaN,4.20056288687125
67,NaN,4.16696981338955
68,NaN,4.13503583129911
69,NaN,4.10469851729483
70,NaN,4.07589908673303
71,NaN,4.04858213483118
72,NaN,4.02269539953867
73,NaN,3.99818954400981
74,NaN,3.97501795683387
75,NaN,3.95313656837311
76,NaN,3.93250368173289
77,NaN,3.91307981704076
78,NaN,3.89482756784648
79,NaN,3.87771146857476
80,NaN,3.86169787206839
81,NaN,3.84675483635424
82,NaN,3.83285201984811
83,NaN,3.81996058428976
84,NaN,3.80805310476588
85,NaN,3.79710348623873
86,NaN,3.78708688605173
87,NaN,3.77797964193115
88,NaN,3.76975920504611
89,NaN,3.76240407772802
90,NaN,3.75589375548536
91,NaN,3.75020867298113
92,NaN,3.74533015366895
93,NaN,3.74124036280915
94,NaN,3.73792226360978
95,NaN,3.73535957625847
96,NaN,3.73353673963009
97,NaN,3.73243887547289
98,NaN,3.73205175489128
99,NaN,3.73236176695834
100,NaN,3.73335588930375
101,NaN,3.7350216605356
102,NaN,3.73734715436479
103,NaN,3.7403209553116
104,NaN,3.74393213588253
105,NaN,3.74817023511468
106,NaN,3.7530252383922
107,NaN,3.75848755844688
108,NaN,3.76454801746127
109,NaN,3.77119783019914
110,NaN,3.77842858809316
111,NaN,3.78623224422558
112,NaN,3.7946010991416
113,NaN,3.80352778744034
114,NaN,3.81300526509169
115,NaN,3.82302679743162
116,NaN,3.83358594779154
117,NaN,3.84467656672097
118,NaN,3.85629278176521
119,NaN,3.86842898776304
120,NaN,3.88107983763146
121,NaN,3.89424023360726
122,NaN,3.90790531891712
123,NaN,3.92207046985011
124,NaN,3.93673128820816
125,NaN,3.95188359411204
126,NaN,3.96752341914172
127,NaN,3.98364699979161
128,NaN,4.00025077122262
129,NaN,4.01733136129397
130,NaN,4.03488558485919
131,NaN,4.05291043831163
132,NaN,4.07140309436577
133,NaN,4.09036089706182
134,NaN,4.10978135698153
135,NaN,4.12966214666438
136,NaN,4.15000109621376
137,NaN,4.1707961890835
138,NaN,4.19204555803583
139,NaN,4.21374748126225
140,NaN,4.23590037865965
141,NaN,4.25850280825408
142,NaN,4.28155346276542
143,NaN,4.30505116630651
144,NaN,4.32899487121055
145,NaN,4.35338365498111
146,NaN,4.37821671735955
147,NaN,4.40349337750451
148,NaN,4.42921307127898
149,NaN,4.45537534864042
150,NaN,4.48197987112958
151,NaN,4.5090264094542
152,NaN,4.53651484116376
153,NaN,4.56444514841167
154,NaN,4.59281741580161
155,NaN,4.62163182831479
156,NaN,4.65088866931506
157,NaN,4.68058831862904
158,NaN,4.71073125069857
159,NaN,4.74131803280272
160,NaN,4.77234932334715
161,NaN,4.80382587021813
162,NaN,4.83574850919929
163,NaN,4.86811816244871
164,NaN,4.90093583703448
165,NaN,4.93420262352661
166,NaN,4.96791969464358
167,NaN,5.00208830395158
168,NaN,5.03670978461486
169,NaN,5.07178554819542
170,NaN,5.10731708350063
171,NaN,5.14330595547701
172,NaN,5.17975380414903
173,NaN,5.21666234360129
174,NaN,5.25403336100282
175,NaN,5.29186871567229
176,NaN,5.3301703381827
177,NaN,5.36894022950467
178,NaN,5.40818046018675
179,NaN,5.44789316957209
180,NaN,5.48808056505014
181,NaN,5.52874492134237
182,NaN,5.56988857982114
183,NaN,5.61151394786068
184,NaN,5.65362349821929
185,NaN,5.69621976845187
186,NaN,5.7393053603519
187,NaN,5.78288293942214
188,NaN,5.82695523437317
189,NaN,5.87152503664896
190,NaN,5.9165951999789
191,NaN,5.96216863995541
192,NaN,6.00824833363652
193,NaN,6.05483731917278
194,NaN,6.10193869545772
195,NaN,6.14955562180149
196,NaN,6.19769131762678
197,NaN,6.24634906218669
198,NaN,6.2955321943039
199,NaN,6.34524411213052
200,NaN,6.39548827292828
201,NaN,6.4462681928684
202,NaN,6.4975874468507
203,NaN,6.54944966834154
204,NaN,6.60185854923008
205,NaN,6.65481783970245
206,NaN,6.70833134813332
207,NaN,6.7624029409947
208,NaN,6.81703654278122
209,NaN,6.87223613595192
210,NaN,6.92800576088777
211,NaN,6.98434951586497
212,NaN,7.04127155704335
213,NaN,7.09877609846975
214,NaN,7.156867412096
215,NaN,7.21554982781114
216,NaN,7.27482773348778
217,NaN,7.33470557504201
218,NaN,7.39518785650682
219,NaN,7.45627914011879
220,NaN,7.51798404641757
221,NaN,7.58030725435813
222,NaN,7.64325350143542
223,NaN,7.70682758382129
224,NaN,7.77103435651335
225,NaN,7.83587873349574
226,NaN,7.90136568791131
227,NaN,7.96750025224541
228,NaN,8.03428751852072
229,NaN,8.1017326385032
230,NaN,8.16984082391888
231,NaN,8.23861734668133
232,NaN,8.30806753912967
233,NaN,8.37819679427698
234,NaN,8.44901056606895
235,NaN,8.52051436965255
236,NaN,8.59271378165477
237,NaN,8.6656144404711
238,NaN,8.73922204656382
239,NaN,8.81354236276973
240,NaN,8.8885812146175
241,NaN,8.96434449065435
242,NaN,9.04083814278192
243,NaN,9.11806818660146
244,NaN,9.19604070176792
245,NaN,9.27476183235318
246,NaN,9.35423778721806
247,NaN,9.43447484039329
248,NaN,9.51547933146906
249,NaN,9.5972576659934
250,NaN,9.67981631587904
251,NaN,9.76316181981892
252,NaN,9.84730078371008
253,NaN,9.93223988108605
254,NaN,10.0179858535576
255,NaN,10.1045455112617
256,NaN,10.191925733319
257,NaN,10.2801334682992
258,NaN,10.369175734695
259,NaN,10.4590596214037
260,NaN,10.5497922882176
261,NaN,10.6413809663216
262,NaN,10.7338329587999
263,NaN,10.8271556411496
264,NaN,10.9213564618035
265,NaN,11.0164429426596
266,NaN,11.1124226796199
267,NaN,11.2093033431359
268,NaN,11.307092678763
269,NaN,11.4057985077222
270,NaN,11.5054287274704
271,NaN,11.6059913122775
272,NaN,11.7074943138127
273,NaN,11.8099458617377
274,NaN,11.9133541643085
275,NaN,12.0177275089845
276,NaN,12.1230742630462
277,NaN,12.2294028742198
278,NaN,12.3367218713112
279,NaN,12.4450398648463
280,NaN,12.5543655477208
281,NaN,12.6647076958564
282,NaN,12.7760751688665
283,NaN,12.8884769107288
284,NaN,13.0019219504664
285,NaN,13.1164194028367
286,NaN,13.2319784690288
287,NaN,13.3486084373683
288,NaN,13.466318684031
289,NaN,13.5851186737637
290,NaN,13.7050179606145
291,NaN,13.8260261886698
292,NaN,13.9481530928012
293,NaN,14.0714084994189
294,NaN,14.1958023272346
295,NaN,14.3213445880325
296,NaN,14.4480453874484
297,NaN,14.5759149257571
298,NaN,14.7049634986692
299,NaN,14.8352014981348
300,NaN,14.9666394131572
301,NaN,15.0992878306144
302,NaN,15.2331574360895
303,NaN,15.3682590147096
304,NaN,15.5046034519933
305,NaN,15.6422017347075
306,NaN,15.7810649517326
307,NaN,15.9212042949365
308,NaN,16.0626310600577
309,NaN,16.2053566475973
310,NaN,16.3493925637204
311,NaN,16.4947504211658
312,NaN,16.6414419401656
313,NaN,16.7894789493737
314,NaN,16.9388733868034
315,NaN,17.0896373007748
316,NaN,17.2417828508711
317,NaN,17.3953223089045
318,NaN,17.5502680598919
319,NaN,17.70663260304
320,NaN,17.8644285527395
321,NaN,18.0236686395703
322,NaN,18.1843657113152
323,NaN,18.3465327339843
324,NaN,18.5101827928486
325,NaN,18.6753290934847
326,NaN,18.8419849628284
327,NaN,19.010163850239
328,NaN,19.1798793285744
329,NaN,19.3511450952752
330,NaN,19.52397497346
331,NaN,19.6983829130318
332,NaN,19.8743829917934
333,NaN,20.0519894165746
334,NaN,20.2312165243699
335,NaN,20.4120787834866
336,NaN,20.5945907947044
337,NaN,20.7787672924451
338,NaN,20.9646231459547
339,NaN,21.152173360495
340,NaN,21.3414330785476
341,NaN,21.5324175810292
342,NaN,21.7251422885173
343,NaN,21.9196227624889
344,NaN,22.1158747065694
345,NaN,22.3139139677943
346,NaN,22.5137565378816
347,NaN,22.7154185545174
348,NaN,22.9189163026523
349,NaN,23.1242662158107
350,NaN,23.3314848774116
351,NaN,23.5405890221023
352,NaN,23.7515955371045
353,NaN,23.9645214635719
354,NaN,24.1793839979622
355,NaN,24.3962004934198
356,NaN,24.6149884611728
357,NaN,24.8357655719422
358,NaN,25.0585496573647
359,NaN,25.2833587114279
360,NaN,25.5102108919191
361,NaN,25.7391245218878
362,NaN,25.9701180911216
363,NaN,26.2032102576347
364,NaN,26.4384198491718
365,NaN,26.6757658647245
366,NaN,26.9152674760621
367,NaN,27.1569440292767
368,NaN,27.4008150463423
369,NaN,27.6469002266879
370,NaN,27.8952194487857
371,NaN,28.1457927717533
372,NaN,28.398640436971
373,NaN,28.6537828697136
374,NaN,28.9112406807973
375,NaN,29.1710346682419
376,NaN,29.4331858189478
377,NaN,29.6977153103884
378,NaN,29.9646445123187
379,NaN,30.2339949884983
380,NaN,30.5057884984312
381,NaN,30.780046999121
382,NaN,31.0567926468422
383,NaN,31.336047798928
384,NaN,31.6178350155735
385,NaN,31.9021770616568
386,NaN,32.1890969085752
387,NaN,32.4786177360993
388,NaN,32.7707629342434
389,NaN,33.065556105153
390,NaN,33.36302106501
391,NaN,33.6631818459543
392,NaN,33.9660626980239
393,NaN,34.2716880911121
394,NaN,34.5800827169426
395,NaN,34.8912714910628
396,NaN,35.2052795548549
397,NaN,35.5221322775653
398,NaN,35.8418552583533
399,NaN,36.1644743283568
400,NaN,36.4900155527787
401,NaN,36.8185052329905
402,NaN,37.1499699086562
403,NaN,37.4844363598754
404,NaN,37.8219316093449
405,NaN,38.1624829245413
406,NaN,38.5061178199223
407,NaN,38.8528640591488
408,NaN,39.2027496573263
409,NaN,39.555802883268
410,NaN,39.9120522617768
411,NaN,40.2715265759492
412,NaN,40.6342548694998
413,NaN,41.0002664491066
414,NaN,41.369590886778
415,NaN,41.742258022241
416,NaN,42.118297965351
417,NaN,42.4977410985238
418,NaN,42.8806180791894
419,NaN,43.266959842268
420,NaN,43.6567976026684
421,NaN,44.0501628578097
422,NaN,44.4470873901647
423,NaN,44.8476032698275
424,NaN,45.2517428571037
425,NaN,45.6595388051239
426,NaN,46.0710240624818
427,NaN,46.4862318758954
428,NaN,46.905195792892
429,NaN,47.327949664519
430,NaN,47.7545276480775
431,NaN,48.1849642098818
432,NaN,48.6192941280437
433,NaN,49.0575524952813
434,NaN,49.4997747217544
435,NaN,49.9459965379248
436,NaN,50.3962539974423
437,NaN,50.8505834800578
438,NaN,51.3090216945615
439,NaN,51.7716056817489
440,NaN,52.238372817413
441,NaN,52.7093608153634
442,NaN,53.1846077304732
443,NaN,53.6641519617535
444,NaN,54.148032255455
445,NaN,54.6362877081987
446,NaN,55.128957770134
447,NaN,55.6260822481261
448,NaN,56.1277013089715
449,NaN,56.6338554826437
450,NaN,57.1445856655666
451,NaN,57.6599331239194
452,NaN,58.17993949697
453,NaN,58.7046468004389
454,NaN,59.2340974298941
455,NaN,59.7683341641759
456,NaN,60.3074001688533
457,NaN,60.851338999711
458,NaN,61.4001946062688
459,NaN,61.954011335332
460,NaN,62.5128339345746
461,NaN,63.0767075561542
462,NaN,63.6456777603602
463,NaN,64.2197905192945
464,NaN,64.7990922205861
465,NaN,65.3836296711386
466,NaN,65.9734501009121
467,NaN,66.5686011667388
468,NaN,67.1691309561735
469,NaN,67.775087991379
470,NaN,68.3865212330463
471,NaN,69.00348008435
472,NaN,69.6260143949403
473,NaN,70.2541744649705
474,NaN,70.8880110491606
475,NaN,71.5275753608986
476,NaN,72.1729190763779
477,NaN,72.8240943387726
478,NaN,73.4811537624506
479,NaN,74.1441504372242
480,NaN,74.8131379326402
481,NaN,75.4881703023075
482,NaN,76.1693020882646
483,NaN,76.8565883253865
484,NaN,77.5500845458312
485,NaN,78.2498467835266
486,NaN,78.9559315786977
487,NaN,79.6683959824352
488,NaN,80.3872975613045
489,NaN,81.1126944019972
490,NaN,81.8446451160247
491,NaN,82.583208844453
492,NaN,83.3284452626818
493,NaN,84.080414585266
494,NaN,84.8391775707805
495,NaN,85.6047955267299
496,NaN,86.3773303145013
497,NaN,87.1568443543632
498,NaN,87.9434006305089
499,NaN,88.7370626961446
500,NaN,89.5378946786255
501,NaN,90.3459612846362
502,NaN,91.1613278054196
503,NaN,91.984060122052
504,NaN,92.8142247107658
505,NaN,93.6518886483214
506,NaN,94.4971196174261
507,NaN,95.3499859122032
508,NaN,96.2105564437101
509,NaN,97.0789007455057
510,NaN,97.9550889792693
511,NaN,98.8391919404688
512,NaN,99.7312810640815
513,NaN,100.631428430365
514,NaN,101.539706770683
515,NaN,102.45618947338
516,NaN,103.380950589712
517,NaN,104.314064839828
518,NaN,105.25560761881
519,NaN,106.205655002764
520,NaN,107.164283754965
521,NaN,108.131571332061
522,NaN,109.107595890333
523,NaN,110.092436292005
524,NaN,111.086172111621
525,NaN,112.088883642472
526,NaN,113.100651903085
527,NaN,114.121558643766
528,NaN,115.15168635321
529,NaN,116.191118265163
530,NaN,117.239938365148
531,NaN,118.29823139725
532,NaN,119.366082870964
533,NaN,120.443579068106
534,NaN,121.53080704978
535,NaN,122.627854663418
536,NaN,123.734810549871
537,NaN,124.85176415058
538,NaN,125.978805714794
539,NaN,127.116026306868
540,NaN,128.263517813617
541,NaN,129.421372951745
542,NaN,130.589685275332
543,NaN,131.768549183394
544,NaN,132.958059927514
545,NaN,134.158313619531
546,NaN,135.369407239315
547,NaN,136.591438642594
548,NaN,137.824506568867
549,NaN,139.06871064938
550,NaN,140.324151415174
551,NaN,141.590930305211
552,NaN,142.869149674568
553,NaN,144.158912802711
554,NaN,145.460323901832
555,NaN,146.77348812528
556,NaN,148.098511576046
557,NaN,149.435501315347
558,NaN,150.784565371267
559,NaN,152.145812747492
560,NaN,153.519353432114
561,NaN,154.905298406519
562,NaN,156.303759654357
563,NaN,157.714850170583
564,NaN,159.138683970595
565,NaN,160.575376099443
566,NaN,162.02504264112
567,NaN,163.487800727952
568,NaN,164.963768550051
569,NaN,166.453065364873
570,NaN,167.95581150685
571,NaN,169.472128397112
572,NaN,171.002138553301
573,NaN,172.54596559947
574,NaN,174.103734276067
575,NaN,175.67557045002
576,NaN,177.261601124905
577,NaN,178.861954451205
578,NaN,180.476759736668
579,NaN,182.106147456754
580,NaN,183.750249265177
581,NaN,185.409198004543
582,NaN,187.08312771708
583,NaN,188.772173655477
584,NaN,190.476472293802
585,NaN,192.196161338539
586,NaN,193.931379739705
587,NaN,195.682267702086
588,NaN,197.448966696558
589,NaN,199.231619471522
590,NaN,201.030370064439
591,NaN,202.845363813463
592,NaN,204.67674736919
593,NaN,206.524668706503
594,NaN,208.389277136532
595,NaN,210.270723318713
596,NaN,212.169159272967
597,NaN,214.084738391981
598,NaN,216.017615453599
599,NaN,217.967946633334
600,NaN,219.935889516981
601,NaN,221.921603113352
602,NaN,223.925247867126
603,NaN,225.946985671811
604,NaN,227.986979882822
605,NaN,230.045395330688
606,NaN,232.12239833436
607,NaN,234.218156714657
608,NaN,236.332839807825
609,NaN,238.466618479214
610,NaN,240.619665137091
611,NaN,242.792153746566
612,NaN,244.984259843649
613,NaN,247.196160549434
614,NaN,249.42803458441
615,NaN,251.6800622829
616,NaN,253.952425607635
617,NaN,256.245308164455
618,NaN,258.558895217143
619,NaN,260.893373702396
620,NaN,263.248932244928
621,NaN,265.625761172712
622,NaN,268.024052532359
623,NaN,270.444000104631
624,NaN,272.885799420105
625,NaN,275.349647774966
626,NaN,277.835744246952
627,NaN,280.344289711438
628,NaN,282.875486857666
629,NaN,285.429540205123
630,NaN,288.006656120067
631,NaN,290.6070428322
632,NaN,293.230910451492
633,NaN,295.87847098516
634,NaN,298.549938354797
635,NaN,301.245528413657
636,NaN,303.965458964094
637,NaN,306.709949775165
638,NaN,309.47922260038
639,NaN,312.273501195628
640,NaN,315.093011337249
641,NaN,317.93798084028
642,NaN,320.808639576864
643,NaN,323.705219494821
644,NaN,326.627954636388
645,NaN,329.577081157133
646,NaN,332.552837345034
647,NaN,335.555463639734
648,NaN,338.585202651967
649,NaN,341.642299183161
650,NaN,344.727000245219
651,NaN,347.839555080477
652,NaN,350.98021518184
653,NaN,354.149234313107
654,NaN,357.346868529473
655,NaN,360.573376198217
656,NaN,363.829018019578
657,NaN,367.114057047823
658,NaN,370.428758712497
659,NaN,373.773390839872
660,NaN,377.148223674587
661,NaN,380.553529901483
662,NaN,383.989584667637
663,NaN,387.456665604591
664,NaN,390.955052850791
665,NaN,394.485029074212
666,NaN,398.046879495207
667,NaN,401.640891909546
668,NaN,405.267356711675
669,NaN,408.926566918175
670,NaN,412.61881819144
671,NaN,416.344408863566
672,NaN,420.103639960458
673,NaN,423.896815226149
674,NaN,427.724241147344
675,NaN,431.586226978187
676,NaN,435.483084765242
677,NaN,439.415129372713
678,NaN,443.38267850788
679,NaN,447.386052746774
680,NaN,451.425575560074
681,NaN,455.501573339248
682,NaN,459.614375422922
683,NaN,463.764314123494
684,NaN,467.951724753981
685,NaN,472.176945655114
686,NaN,476.440318222675
687,NaN,480.742186935083
688,NaN,485.082899381225
689,NaN,489.462806288545
690,NaN,493.882261551379
691,NaN,498.34162225955
692,NaN,502.841248727223
693,NaN,507.381504522016
694,NaN,511.962756494378
695,NaN,516.585374807227
696,NaN,521.249732965862
697,NaN,525.956207848142
698,NaN,530.705179734937
699,NaN,535.497032340851
700,NaN,540.332152845233
701,NaN,545.210931923455
702,NaN,550.133763778481
703,NaN,555.101046172718
704,NaN,560.113180460155
705,NaN,565.17057161879
706,NaN,570.273628283358
707,NaN,575.42276277834
708,NaN,580.618391151288
709,NaN,585.860933206433
710,NaN,591.150812538609
711,NaN,596.488456567481
712,NaN,601.874296572077
713,NaN,607.308767725635
714,NaN,612.792309130767
715,NaN,618.325363854939
716,NaN,623.908378966266
717,NaN,629.541805569639
718,NaN,635.226098843175
719,NaN,640.961718074991
720,NaN,646.749126700316
721,NaN,652.588792338938
722,NaN,658.481186832985
723,NaN,664.426786285052
724,NaN,670.426071096668
725,NaN,676.479526007111
726,NaN,682.587640132581
727,NaN,688.750907005711
728,NaN,694.969824615453
729,NaN,701.244895447307
730,NaN,707.576626523931
731,NaN,713.965529446099
732,NaN,720.412120434044
733,NaN,726.916920369167
734,NaN,733.480454836121
735,NaN,740.103254165284
736,NaN,746.785853475603
737,NaN,753.528792717835
738,NaN,760.332616718175
739,NaN,767.197875222277
740,NaN,774.12512293967
741,NaN,781.114919588583
742,NaN,788.16782994117
743,NaN,795.284423869139
744,NaN,802.465276389799
745,NaN,809.710967712525
746,NaN,817.022083285632
747,NaN,824.399213843684
748,NaN,831.842955455226
749,NaN,839.35390957094
750,NaN,846.932683072246
751,NaN,854.579888320338
752,NaN,862.296143205663
753,NaN,870.082071197843
754,NaN,877.938301396052
755,NaN,885.865468579852
756,NaN,893.864213260475
757,NaN,901.935181732581
758,NaN,910.079026126476
759,NaN,918.296404460808
760,NaN,926.587980695727
761,NaN,934.954424786541
762,NaN,943.396412737843
763,NaN,951.91462665813
764,NaN,960.509754814926
765,NaN,969.182491690381
766,NaN,977.933538037398
767,NaN,986.763600936242
768,NaN,995.673393851679
769,NaN,1004.66363669062
770,NaN,1013.7350558603
771,NaN,1022.88838432694
772,NaN,1032.12436167501
773,NaN,1041.44373416696
774,NaN,1050.84725480355
775,NaN,1060.33568338463
776,NaN,1069.90978657061
777,NaN,1079.57033794433
778,NaN,1089.31811807362
779,NaN,1099.15391457436
780,NaN,1109.07852217409
781,NaN,1119.09274277626
782,NaN,1129.19738552499
783,NaN,1139.39326687048
784,NaN,1149.68121063497
785,NaN,1160.06204807926
786,NaN,1170.53661796996
787,NaN,1181.1057666472
788,NaN,1191.77034809301
789,NaN,1202.53122400037
790,NaN,1213.38926384279
791,NaN,1224.34534494459
792,NaN,1235.40035255174
793,NaN,1246.55517990348
794,NaN,1257.8107283044
795,NaN,1269.1679071973
796,NaN,1280.62763423668
797,NaN,1292.1908353629
798,NaN,1303.85844487694
799,NaN,1315.63140551596
800,NaN,1327.51066852942
801,NaN,1339.49719375595
802,NaN,1351.59194970095
803,NaN,1363.79591361478
804,NaN,1376.11007157176
805,NaN,1388.53541854983
806,NaN,1401.07295851095
807,NaN,1413.72370448222
808,NaN,1426.48867863773
809,NaN,1439.36891238116
810,NaN,1452.3654464291
811,NaN,1465.47933089514
812,NaN,1478.71162537473
813,NaN,1492.06339903081
814,NaN,1505.53573068015
815,NaN,1519.12970888058
816,NaN,1532.84643201887
817,NaN,1546.68700839956
818,NaN,1560.65255633446
819,NaN,1574.744204233
820,NaN,1588.96309069345
821,NaN,1603.31036459488
822,NaN,1617.78718519002
823,NaN,1632.39472219889
824,NaN,1647.13415590333
825,NaN,1662.0066772424
826,NaN,1677.01348790854
827,NaN,1692.15580044471
828,NaN,1707.43483834237
829,NaN,1722.85183614032
830,NaN,1738.40803952443
831,NaN,1754.10470542834
832,NaN,1769.94310213497
833,NaN,1785.92450937904
834,NaN,1802.05021845045
835,NaN,1818.3215322986
836,NaN,1834.7397656377
837,NaN,1851.30624505297
838,NaN,1868.02230910786
839,NaN,1884.88930845216
840,NaN,1901.90860593119
841,NaN,1919.08157669585
842,NaN,1936.40960831379
843,NaN,1953.89410088149
844,NaN,1971.53646713741
845,NaN,1989.33813257611
846,NaN,2007.30053556347
847,NaN,2025.42512745285
848,NaN,2043.71337270244
849,NaN,2062.16674899349
850,NaN,2080.7867473498
851,NaN,2099.57487225813
852,NaN,2118.53264178979
853,NaN,2137.66158772329
854,NaN,2156.96325566811
855,NaN,2176.43920518958
856,NaN,2196.09100993491
857,NaN,2215.92025776031
858,NaN,2235.92855085932
859,NaN,2256.11750589223
860,NaN,2276.48875411674
861,NaN,2297.04394151976
862,NaN,2317.78472895037
863,NaN,2338.71279225405
864,NaN,2359.82982240811
865,NaN,2381.13752565824
866,NaN,2402.63762365646
867,NaN,2424.33185360017
868,NaN,2446.22196837255
869,NaN,2468.30973668417
870,NaN,2490.59694321592
871,NaN,2513.08538876318
872,NaN,2535.77689038136
873,NaN,2558.6732815327
874,NaN,2581.77641223442
875,NaN,2605.08814920818
876,NaN,2628.61037603093
877,NaN,2652.34499328711
878,NaN,2676.29391872217
879,NaN,2700.4590873976
880,NaN,2724.8424518472
881,NaN,2749.44598223492
882,NaN,2774.27166651396
883,NaN,2799.32151058749
884,NaN,2824.59753847067
885,NaN,2850.10179245418
886,NaN,2875.83633326929
887,NaN,2901.80324025432
888,NaN,2928.00461152265
889,NaN,2954.44256413227
890,NaN,2981.11923425683
891,NaN,3008.03677735824
892,NaN,3035.19736836082
893,NaN,3062.60320182705
894,NaN,3090.25649213487
895,NaN,3118.15947365663
896,NaN,3146.31440093958
897,NaN,3174.72354888809
898,NaN,3203.38921294744
899,NaN,3232.31370928925
900,NaN,3261.4993749987
901,NaN,3290.94856826331
902,NaN,3320.66366856349
903,NaN,3350.64707686484
904,NaN,3380.90121581207
905,NaN,3411.42852992483
906,NaN,3442.23148579518
907,NaN,3473.31257228689
908,NaN,3504.67430073655
909,NaN,3536.3192051565
910,NaN,3568.24984243955
911,NaN,3600.46879256557
912,NaN,3632.97865880998
913,NaN,3665.7820679541
914,NaN,3698.88167049733
915,NaN,3732.28014087139
916,NaN,3765.98017765636
917,NaN,3799.98450379873
918,NaN,3834.29586683143
919,NaN,3868.91703909583
920,NaN,3903.85081796572
921,NaN,3939.10002607335
922,NaN,3974.66751153751
923,NaN,4010.55614819364
924,NaN,4046.76883582604
925,NaN,4083.30850040215
926,NaN,4120.17809430903
927,NaN,4157.38059659184
928,NaN,4194.91901319456
929,NaN,4232.79637720292
930,NaN,4271.01574908941
931,NaN,4309.5802169606
932,NaN,4348.49289680664
933,NaN,4387.75693275303
934,NaN,4427.37549731469
935,NaN,4467.35179165227
936,NaN,4507.6890458308
937,NaN,4548.39051908072
938,NaN,4589.45950006115
939,NaN,4630.8993071257
940,NaN,4672.7132885905
941,NaN,4714.90482300482
942,NaN,4757.47731942403
943,NaN,4800.43421768501
944,NaN,4843.77898868416
945,NaN,4887.51513465776
946,NaN,4931.64618946505
947,NaN,4976.17571887368
948,NaN,5021.10732084786
949,NaN,5066.44462583905
950,NaN,5112.19129707935
951,NaN,5158.35103087742
952,NaN,5204.92755691719
953,NaN,5251.92463855921
954,NaN,5299.34607314468
955,NaN,5347.19569230235
956,NaN,5395.47736225804
957,NaN,5444.1949841471
958,NaN,5493.35249432955
959,NaN,5542.9538647082
960,NaN,5593.0031030495
961,NaN,5643.50425330747
962,NaN,5694.46139595035
963,NaN,5745.87864829036
964,NaN,5797.76016481635
965,NaN,5850.1101375295
966,NaN,5902.93279628202
967,NaN,5956.23240911889
968,NaN,6010.0132826228
969,NaN,6064.27976226203
970,NaN,6119.03623274161
971,NaN,6174.28711835757
972,NaN,6230.03688335448
973,NaN,6286.2900322861
974,NaN,6343.05111037935
975,NaN,6400.3247039016
976,NaN,6458.11544053121
977,NaN,6516.42798973145
978,NaN,6575.26706312779
979,NaN,6634.6374148886
980,NaN,6694.54384210927
981,NaN,6754.99118519984
982,NaN,6815.98432827608
983,NaN,6877.52819955415
984,NaN,6939.62777174875
985,NaN,7002.28806247496
986,NaN,7065.51413465364
987,NaN,7129.31109692051
988,NaN,7193.68410403895
989,NaN,7258.63835731645
990,NaN,7324.17910502493
991,NaN,7390.31164282477
992,NaN,7457.04131419269
993,NaN,7524.37351085352
994,NaN,7592.31367321583
995,NaN,7660.86729081154
996,NaN,7730.03990273942
997,NaN,7799.83709811272
998,NaN,7870.2645165107
999,NaN,7941.32784843433
1000,NaN,8013.0328357661


==> img/condition_numbers_unscaled.txt <==
0,2377.68159980857,222.502996367663
1,56182.2652151017,222.508989308762
2,14187026.6632436,111.270228713701
3,4776913161.95081,74.1976411930138
4,1809585884197.96,55.6666041737909
5,731245367502228,44.5521954562027
6,3.07821641600856e+17,37.1461095694513
7,1.33288575535364e+20,31.8590743940794
8,5.89202810798474e+22,27.8964553175628
9,2.64605789602506e+25,24.8167899528464
10,1.203239516669e+28,22.3552020257514
11,5.52704201849888e+30,20.3431349601412
12,2.56012190471601e+33,18.6682186704767
13,1.19420255134569e+36,17.2526593731527
14,5.60396890838491e+38,16.040890907213
15,2.6433689227341e+41,14.9921655267222
16,1.25249830770638e+44,14.0759231459305
17,5.95825417717045e+46,13.2687949684223
18,2.84438841049741e+49,12.5526059064651
19,1.36214648506967e+52,11.9130078152068
20,6.54162863952416e+54,11.3385227565153
21,3.14961458010636e+57,10.8198596158972
22,1.51997731472034e+60,10.3494170965059
23,7.35084352504142e+62,9.92091636676413
24,3.56189435374414e+65,9.52912554595161
25,1.72902569117409e+68,9.16965031311646
26,8.40696197045058e+70,8.83877283686553
27,4.09393849228795e+73,8.53332649838788
28,1.99646285614019e+76,8.25059745939228
29,9.74892802844202e+78,7.98824659514239
30,4.76639986658017e+81,7.7442470407237
31,2.33307139790991e+84,7.51683382496474
32,1.14324345337162e+87,7.30446294782991
33,5.6078265666669e+89,7.10577789811518
34,2.75340495733604e+92,6.91958207961244
35,1.35313765912729e+95,6.74481596404194
36,6.65562597655158e+97,6.58053805165327
37,3.27635739792819e+100,6.42590891911957
38,1.61410215961332e+103,6.2801777860087
39,7.95777205585271e+105,6.1426711477751
40,3.92606323819379e+108,6.01278311362825
41,1.93826932500478e+111,5.88996715819885
42,9.57521921268308e+113,5.77372905136837
43,4.73313350078154e+116,5.66362077446717
44,2.3410069379122e+119,5.55923526591919
45,1.15851008301846e+122,5.46020186730903
46,5.7362761755989e+124,5.36618236328729
47,2.84173767459951e+127,5.27686752687282
48,1.40848678650636e+130,5.1919740964516
49,6.98438422423668e+132,5.11124212280558
50,3.46499175489846e+135,5.0344326343723


==> img/st_torque.txt <==
0,1.58935122455249
0.5,1.54987029801756
1,1.54982241415971
1.5,1.51026671520842
2,1.46712572307595
2.5,1.37745044585082
3,1.28835598359432
3.5,1.22311267878728
4,1.24218478088187
4.5,1.32041877301663
5,1.45138526995411
5.5,1.53242394675534
6,1.5318696559263
6.5,1.48665857161127
7,1.4676058156545
7.5,1.4832285918162
8,1.53469469505193
8.5,1.56407794944878
9,1.58198415473407
9.5,1.56787965318098
10,1.56064310699072
10.5,1.54250077947839
11,1.52504252214607
11.5,1.49804498522518
12,1.44545648138646
12.5,1.36792971121685
13,1.27800183938376
13.5,1.22260143471456
14,1.24238140894416
14.5,1.32957521324598
15,1.46130036560107
15.5,1.54900862478894
16,1.54496724886601
16.5,1.50299073299823
17,1.47926390666145
17.5,1.49589221593582
18,1.54597813694839
18.5,1.57564648574541
19,1.59567096236994
19.5,1.58329574537329
20,1.57534756602383


==> img/torque_ag.txt <==
0,1.58892960291298,1.58892960291298,1.58892960291298
0.5,1.57484583158267,1.5608559528599,1.54969076140949
1,1.55743621020332,1.54210395401383,1.54792959837805
1.5,1.52769586409863,1.51230126656438,1.5078182907666
2,1.47449146475775,1.45948635807168,1.46306426139138
2.5,1.39333807331958,1.37908909592587,1.37635401189671
3,1.30359449591568,1.28977394700454,1.29260933738816
3.5,1.24988707589186,1.23548558515886,1.23298405524683
4,1.26385725988561,1.24819025303438,1.25033261467426
4.5,1.34621924044783,1.32956229576622,1.32685001885006
5,1.46116658938016,1.44502098047604,1.4466439721388
5.5,1.53739469730887,1.52330043976976,1.52079357448422
6,1.53796726343881,1.5256716517382,1.52748656816916
6.5,1.5025109184872,1.49046750443906,1.48835670839688
7,1.4848153496431,1.47169013852814,1.47342876025334
7.5,1.50440221991489,1.48963482083718,1.48720944861211
8,1.54684756536856,1.53098851266872,1.53266268570512
8.5,1.58081776258652,1.56475653608863,1.56225671328596
9,1.59149373283232,1.57570929617124,1.57816535019466
9.5,1.58571911531606,1.57036651575659,1.56785418980619
10,1.57267730788975,1.55770981528827,1.56040016695942
10.5,1.5573998897167,1.54262044140336,1.54023828560162
11,1.53897396227142,1.52423959724081,1.52652199536447
11.5,1.50895746168524,1.49423813087996,1.49231061374511
12,1.45732075819198,1.44284714674059,1.44473745485504
12.5,1.38007340470753,1.36620203404138,1.36481527502675
13,1.29555434822958,1.28199461854919,1.28371617452977
13.5,1.24700335280607,1.23278183611476,1.23129612128204
14,1.26586976113342,1.25034849882319,1.25159429983912
14.5,1.35321986209876,1.33672503441991,1.33484430661191
15,1.47261377707149,1.45665365480676,1.45751446711636
15.5,1.55158247554693,1.53762000156885,1.53580691182592
16,1.55297274672883,1.54064656888083,1.54183537386245
16.5,1.51711738445671,1.50482444368331,1.50323357395723
17,1.49844248666059,1.48485095065738,1.48611091611789
17.5,1.5169593613921,1.50159889145572,1.49960981462814
18,1.55887702151653,1.54248141405283,1.54362979106334
18.5,1.59325007655999,1.57683124543377,1.57492899950826
19,1.60505117854613,1.58908255048924,1.59084727760348
19.5,1.6006534732512,1.58527557694939,1.58352799328174
20,1.58892960291196,1.5741268171562,1.57606081006339

